Evaluation of CGRA Toolchains

Increasing demands for computing power also propel the need for energy-efficient SoC accelerator architectures. One class for such accelerators are so-called processor arrays, which typically integrate a two-dimensional mesh of interconnected processing elements (PEs). Such arrays are specifically designed to accelerate the execution of multidimensional nested loops by exploiting the intrinsic parallelism of such loops. Coarse-grained reconfigurable arrays (CGRAs) belong to this class of accelerator architectures. In this work, we analyze four toolchains for mapping loop programs onto CGRAs and compare the resulting mappings wrt. performance, i.e., latency. While most toolchains succeed in simpler kernels like general matrix multiplication, some struggle to find valid mappings for more complex loops like a triangular solver. Furthermore, we observe that the considered CGRA mappers generally tend to underutilize the available PEs.

==> figures/generic_CGRA.tikz <==
\definecolor{mygreen}{rgb}{0.53, 0.66, 0.32}

\begin{tikzpicture}[scale=1]
    \def\lightblue{blue!20!white}
    \def\orange{orange!30!white}
    \def\green{mygreen!40!white}
    
    % Draw PE
    \foreach \x in {0,1,2,3}{
        \foreach \y in {0,1,2,3}{
            \node[draw, minimum height=1cm, minimum width=1cm, fill=\lightblue] (PE\x\y) at (1.5*\x,1.5*\y) {PE};
        }
    }
    \node[draw=gray, line width=2pt, fit=(PE00) (PE33), inner sep=2mm] (PEBox) {};

    % Connections between PEs
    \foreach \x in {0,...,3}{
        \foreach \y in {0,...,3}{
            \ifnum\x>0
                \draw[<->] (PE\x\y.west) -- (PE\the\numexpr\x-1\relax\y.east);
            \fi
            \ifnum\y>0
                \draw[<->] (PE\x\y.south) -- (PE\x\the\numexpr\y-1\relax.north);
            \fi
        }
    }

    % Data Memory
    \node[draw=gray, minimum height=2.5cm, minimum width=0.8cm, fill=gray!30, below left=0cm and 1.5cm of PE01.north] (Bank0) {\rotatebox{90}{Bank}};
    \node[draw=gray, minimum height=2.5cm, minimum width=0.8cm, fill=gray!30, below left=0cm and 1.5cm of PE03.north] (Bank1) {\rotatebox{90}{Bank}};
    \node[xshift=-.4cm, inner sep=0mm] (mem_text) at($(Bank0.west)!0.5!(Bank1.west)$) {\rotatebox{90}{Data Memory}};
    \node[draw=gray, line width=2pt, fit=(Bank0) (Bank1) (mem_text), inner sep=2mm] {};

    % Arrows from PEs to Data Memory
    \foreach \y in {0,1,2,3}{
        \draw[<->] (PE0\y.west) -- ++(-1,0) ;
    }

    % Zoom PE
    \def\PEwidth{4cm}
    \node[draw, minimum height=\PEwidth, minimum width=\PEwidth, right = 1.2cm of PE32] (PE) {};

    % element in PE
    \node[draw, minimum width=.5cm, minimum height=2.5cm, left = 0cm of PE, anchor = west, fill=\orange, yshift = -.4cm] (SIn) {\rotatebox{90}{Switch}};
    \node[draw, minimum width=.5cm, minimum height=2.5cm, right = 0cm of PE, anchor = east, fill=\orange, yshift = -.4cm] (SOut) {\rotatebox{90}{Switch}};
    \node[draw, above = -0.1cm of PE, anchor = north, minimum width=1.5cm, fill=\green] (CF) {Config. Memory};
    \node[draw, below = -0.7cm of PE, anchor = south, minimum width=1cm, minimum height=.5cm, fill=\green] (RF) {RF};
    \node[draw, minimum height=1cm, minimum width=1cm,fill=\lightblue,yshift=.2cm] (FU) at ($(PE.west)!0.5!(PE.east)$) {FU};

    % arrows between PE elements
    \draw[->,red,dotted,line width=1pt] (CF.west) -| (SIn.north);
    \draw[->,red,dotted,line width=1pt] (CF.east) -| (SOut.north);
    \draw[->,red,dotted,line width=1pt] (CF.south) -| (FU.north);
    \draw[->] ([yshift=.2cm]SIn.east) |- ([yshift=.2cm]FU.west);
    \draw[->] ([yshift=-.2cm]SIn.east) |- ([yshift=-.2cm]FU.west);
    \draw[->] (SIn.east) |- (RF.west);
    \draw[->] (RF.east) -- ++(1cm,0);
    \draw[->] (RF.east) -- ++(.5cm,0) -- ++(0,-.4cm) -- ++(-2.5cm,0);
    \draw[->] (FU.east) -- ++(1cm,0);
    \draw[->] (FU.east) -- ++(.5cm,0) |- ([yshift=-.05cm]SIn.east);

    % zoom line
    \draw[dashed,line width=3pt,red] (PE22.north east) -- (PE.north west);
    \draw[dashed,line width=3pt,red] (PE22.south east) -- (PE.south west);

    % input 
    \node[minimum width=.4cm, minimum height=.4cm,inner sep=0,draw,left = .3cm of SIn, yshift=.9cm] (IN) {N};
    %\draw[] (IN.north west) -- (IN.north east) -- ([xshift=.2cm]IN.east) -- (IN.south east) -- (IN.south west) --(IN.north west);
    \draw[->] (IN.east) -- ++ (.3cm,0);
    \node[minimum width=.4cm, minimum height=.4cm,inner sep=0,draw,left = .3cm of SIn, yshift=.3cm] (IE) {E};
    \draw[->] (IE.east) -- ++ (.3cm,0);
    \node[minimum width=.4cm, minimum height=.4cm,inner sep=0,draw,left = .3cm of SIn, yshift=-.3cm] (IS) {S};
    \draw[->] (IS.east) -- ++ (.3cm,0);
    \node[minimum width=.4cm, minimum height=.4cm,inner sep=0,draw,left = .3cm of SIn, yshift=-.9cm] (IW) {W};
    \draw[->] (IW.east) -- ++ (.3cm,0);

    % output 
    \node[minimum width=.4cm, minimum height=.4cm,inner sep=0,draw,right = .3cm of SOut, yshift=.9cm] (ON) {N};
    \draw[<-] (ON.west) -- ++ (-.3cm,0);
    \node[minimum width=.4cm, minimum height=.4cm,inner sep=0,draw,right = .3cm of SOut, yshift=.3cm] (OE) {E};
    \draw[<-] (OE.west) -- ++ (-.3cm,0);
    \node[minimum width=.4cm, minimum height=.4cm,inner sep=0,draw,right = .3cm of SOut, yshift=-.3cm] (OS) {S};
    \draw[<-] (OS.west) -- ++ (-.3cm,0);
    \node[minimum width=.4cm, minimum height=.4cm,inner sep=0,draw,right = .3cm of SOut, yshift=-.9cm] (OW) {W};
    \draw[<-] (OW.west) -- ++ (-.3cm,0);
\end{tikzpicture}
